Orthogonal Vector-Valued Rational Functions with Applications in Rational Approximation

We present two algorithms for constructing orthonormal bases of vector-valued rational functions with respect to a discrete inner product. \rev{Every pole is prescribed together with a tangential direction, which fixes the direction of the residue at that pole.} Building on the pencil formulation of the inverse eigenvalue problem for scalar rational functions by Van Buggenhout, Van Barel and Vandebril (2022), we show that, for functions with $k$ components, the recurrence relations are represented by a pencil of $k$-Hessenberg matrices, i.e., matrices with at most $k$ nonzero subdiagonals, \rev{and that the poles are the ratios of the entries on the $k$th subdiagonal. This extends the banded Hessenberg structure of orthogonal vector-valued polynomials to rational functions, and it replaces the semiseparable-plus-diagonal representation of Delvaux and Van Barel (2005), in which every pole belongs to a single component, by a pencil.} We derive an updating algorithm based on rotations and a Krylov-type algorithm \rev{that orthogonalizes a tangential rational Krylov subspace, and we compare their accuracy. Finally, we show that the lightning method and the AAA algorithm fit in our framework; for AAA, the barycentric weights follow from a singular value decomposition of a small block of the pencil.} The approximation of $\sqrt{z}$ on $[0,1]$ with exponentially clustered poles and sample points serves as a stress test for our methods.

==> experiment1.dat <==
n Q_up Q_up_minus Q_up_plus phi_up phi_up_minus phi_up_plus Q_kryl Q_kryl_minus Q_kryl_plus phi_kryl phi_kryl_minus phi_kryl_plus rec_up rec_up_minus rec_up_plus poles_up poles_up_minus poles_up_plus rec_kryl rec_kryl_minus rec_kryl_plus poles_kryl poles_kryl_minus poles_kryl_plus
10 1.35967424638129e-15 5.27874114770903e-16 7.31572029061126e-16 1.37018973490914e-14 9.59407474684324e-15 2.64309901923677e-14 6.0434601250371e-16 2.35441430507885e-16 3.28601206171887e-16 1.37019953299587e-14 8.40971164771904e-15 2.84586770367404e-14 1.5042158857855e-15 3.16701766039756e-16 6.42346660590096e-16 8.77471497690708e-16 5.07397156148989e-16 1.01823409109152e-15 2.73803473424263e-16 8.25179450817101e-17 2.19122687021346e-16 9.02032838862867e-17 9.02032838862867e-17 6.23822760644546e-17
20 2.10578211201453e-15 5.7141412380033e-16 7.21674716219362e-16 6.03661759570563e-14 4.87959734641298e-14 3.31598437125419e-13 7.08966263806372e-16 1.84344870352361e-16 3.21864578199843e-16 2.36593958098944e-13 2.024071172489e-13 1.39772847525538e-12 2.24770628010464e-15 3.95492369201258e-16 1.1907346719902e-15 1.41003432068485e-15 5.82522936269095e-16 2.00749753108413e-15 2.32334423086768e-16 3.86380315831072e-17 8.35929007946415e-17 1.13641325517262e-16 7.66338913630903e-17 3.8944234433479e-17
30 2.76329726939085e-15 6.40789750102749e-16 9.52597479928051e-16 1.0582231566941e-13 8.0089168724606e-14 4.19780997738699e-13 8.25495827049572e-16 2.1916359336638e-16 2.22512356406241e-16 3.94467643183076e-12 3.57462695106905e-12 1.60167986819906e-11 2.9393351017052e-15 5.41284904816601e-16 7.12925453198057e-16 1.83393540147969e-15 7.06574514486201e-16 4.20814451104999e-15 2.14312422117322e-16 3.29016239046883e-17 6.78336556519809e-17 1.28951656394036e-16 1.28951656394036e-16 3.65506204891153e-17
40 3.23218891814685e-15 6.15711814257416e-16 1.07183898858028e-15 1.38924803670735e-13 9.00964117772239e-14 4.15379737475065e-13 9.72079706239982e-16 2.43520379963851e-16 6.18603163098105e-16 5.89552728028753e-11 5.33877230004308e-11 6.59837271611054e-10 3.31399698002046e-15 4.18704715874124e-16 5.83721063929828e-16 2.26457261053691e-15 9.30250596374669e-16 3.82087206832937e-15 2.10737920992598e-16 3.47064900595216e-17 5.67130806321041e-17 1.41138341837904e-16 6.71234735295606e-17 2.43639350452472e-17
50 3.86875234046132e-15 7.91755337601074e-16 1.02634672411466e-15 1.87548568995655e-13 1.10855457927298e-13 7.04381079749297e-13 1.10055307707759e-15 2.43713684156772e-16 3.15601857979528e-16 6.90345409403427e-10 6.39118614850392e-10 7.10168185439488e-09 3.85203914674152e-15 4.56769405640746e-16 1.06140436907049e-15 2.06161892168985e-15 6.78907073539699e-16 1.06107179316627e-15 2.09259847997451e-16 3.57620731185757e-17 1.2077022164677e-16 1.47221392682925e-16 7.3206524374581e-17 1.82808842002267e-17
60 4.13018133116737e-15 6.29369921227776e-16 1.65747243364806e-15 3.50772728631906e-13 2.72730332503497e-13 5.58444746638732e-13 1.27368738536151e-15 2.81458569435448e-16 3.88453805004576e-16 6.63071825063742e-09 6.21723333081602e-09 2.19104487033445e-08 4.24380779488958e-15 3.70863946857865e-16 5.0446958415473e-16 2.47244089808726e-15 9.01912363167135e-16 1.78694751962891e-15 2.06372093161701e-16 2.37639413383176e-17 5.712669948238e-17 1.46321878228752e-16 7.23070099204079e-17 6.26368172198956e-18
70 4.6985569555776e-15 1.11931290111169e-15 1.51251481671241e-15 3.43604689477186e-13 2.27055228378392e-13 1.04529220606689e-12 1.28086045286375e-15 2.73233626065705e-16 2.82982691211499e-16 4.63245384455094e-08 4.36434179484221e-08 3.56084153009969e-07 4.91625993458596e-15 9.25068649412127e-16 2.2877222678219e-15 2.65761451650852e-15 9.62932619198517e-16 4.41313009905809e-15 2.06278058856048e-16 2.26528703508609e-17 7.56956613100721e-17 1.4972795059858e-16 7.57130822902364e-17 1.57743262845714e-17
80 4.83144970455773e-15 8.14282016261492e-16 1.9889285041609e-15 7.19416723960926e-13 5.55791025963644e-13 4.16657297345016e-12 1.42148221164191e-15 2.6603842146576e-16 5.99114891825996e-16 4.39178787681628e-06 4.35460864972004e-06 6.78389885941585e-05 5.0048087706345e-15 5.30170534787873e-16 1.07675157704613e-15 3.75130090553691e-15 1.74742437850133e-15 1.04967054278981e-14 2.14314732562451e-16 3.35791664653623e-17 8.17779901643067e-17 1.51977931109455e-16 3.94819449276707e-18 1.35243457736969e-17
90 4.9016661613528e-15 5.03930644513361e-16 1.18248316206152e-15 8.66768320344454e-13 6.85176062498902e-13 1.74204154097859e-12 1.51690818698262e-15 2.68834053030817e-16 2.42420691988342e-16 3.16392926781545e-05 3.09185878406357e-05 0.00030462170131577 5.3472753050733e-15 7.2935955005712e-16 1.0862726509064e-15 4.38333861851571e-15 2.27813924763953e-15 1.50007865853227e-14 2.05701260026315e-16 2.63748629362873e-17 4.04627660016164e-17 1.50535342849488e-16 2.50560623280029e-18 1.49669340336637e-17
100 5.61284349071547e-15 1.02896156113993e-15 1.4789375283425e-15 1.29824459844553e-12 1.04051336887728e-12 1.18266739503718e-11 1.55324398320374e-15 2.90521253628738e-16 3.46711062894645e-16 0.000212564428191621 0.000208029661364065 0.00187441596604926 5.65323376169015e-15 4.95968227130064e-16 8.13420204857003e-16 3.86077349448682e-15 1.41044535302315e-15 5.31502226619978e-15 2.08121636239873e-16 2.08787635121379e-17 3.33417512340642e-17 1.46509104652195e-16 7.24942363438515e-17 1.89931722309563e-17
110 5.65677345885602e-15 8.14021938226986e-16 1.63075020192498e-15 1.20642230526225e-12 9.12338437270882e-13 4.63482958393335e-12 1.68553391556753e-15 3.47034019228064e-16 1.0553264897437e-15 0.00298180347352638 0.00294300275312075 0.0193934330476819 5.92302889170128e-15 5.83379434236347e-16 9.44692719167034e-16 3.83378388697331e-15 1.12616461391049e-15 2.1449500733085e-15 2.07038406467566e-16 1.9383245879713e-17 3.13513075877397e-17 1.51501642831084e-16 3.47190621439675e-18 1.40006340520673e-17
120 6.03850207447016e-15 8.83931831936777e-16 1.83053734170081e-15 1.17242708395204e-12 9.01129740761988e-13 5.01013900497253e-12 1.77211746665603e-15 3.22166323755432e-16 7.99641362494723e-16 0.0661720740760723 0.0656665517845602 0.634776925986326 6.19467807165668e-15 7.10588492678155e-16 1.6161167143534e-15 4.76715078664022e-15 1.80285762096899e-15 8.74478238887666e-15 2.13827325038085e-16 2.9419853926887e-17 4.77304380632482e-17 1.52348712843575e-16 4.31897622688714e-18 1.31535640395769e-17
130 6.35799200332541e-15 9.60672503433647e-16 1.45485259513073e-15 1.2203626821286e-12 7.80870667826616e-13 3.87281718428933e-12 1.88105192872985e-15 2.87698428252242e-16 8.6352220194403e-16 2.04485618668286 2.03926974851588 23.7815134988027 6.4473217769086e-15 5.46493674101641e-16 1.18997826510924e-15 4.81773990103298e-15 2.17280845899034e-15 1.86971088865568e-14 2.13492253788479e-16 2.53600731124107e-17 6.72198794499634e-17 1.520796443498e-16 4.04990773311274e-18 1.34226325333513e-17
140 6.41957326623969e-15 8.45261814853068e-16 9.46363007841269e-16 1.56670986059185e-12 9.76800512385601e-13 2.37866673633047e-12 2.04169879942505e-15 5.25435401048339e-16 5.25465746328865e-16 84.6707060003324 84.6113749961793 2077.29019102195 6.72128364281609e-15 4.3627137520133e-16 1.45392153792272e-15 4.24177636856418e-15 1.56058840259406e-15 8.14350409429704e-15 2.1359220374e-16 1.48514592425687e-17 4.24658412641245e-17 1.52904366559884e-16 4.87462994319634e-18 1.25979103232677e-17
150 6.70708147977957e-15 8.48675534308239e-16 1.24755055400609e-15 1.15258175366087e-12 6.83476079106394e-13 1.58489785847812e-12 2.05634757152637e-15 3.80694034750164e-16 1.13336574927787e-15 1617.92967342477 1617.7145823189 20774.620821018 6.93075182737939e-15 4.69046739799818e-16 7.49871423518203e-16 4.25849032749209e-15 1.18798817677843e-15 1.7426790578175e-15 2.13290881999979e-16 1.91630580101149e-17 3.46000168538254e-17 1.52752237232395e-16 4.72250061570714e-18 1.27500396507569e-17


==> experiment2.dat <==
n Q_up Q_up_minus Q_up_plus phi_up phi_up_minus phi_up_plus Q_kryl Q_kryl_minus Q_kryl_plus phi_kryl phi_kryl_minus phi_kryl_plus rec_up rec_up_minus rec_up_plus poles_up poles_up_minus poles_up_plus rec_kryl rec_kryl_minus rec_kryl_plus poles_kryl poles_kryl_minus poles_kryl_plus
10 1.42626609262811e-15 5.7570997407683e-16 1.198001364435e-15 1.96854798667129e-14 1.43997974324837e-14 5.74016024784236e-14 5.51770617584686e-16 1.78200174879621e-16 3.88402550879296e-16 2.48265164292816e-14 1.89218624381309e-14 8.42869270790307e-14 1.53409288920047e-15 4.25428113361151e-16 8.68410386304944e-16 9.25880384454962e-16 4.57769255311402e-16 1.07062126571788e-15 2.68670564681647e-16 7.93033673013718e-17 2.35582089894352e-16 9.76878863742147e-17 9.76878863742147e-17 6.78143905089368e-17
20 2.089427470555e-15 3.72872317953157e-16 5.80312754443113e-16 2.85471396979132e-13 2.42555867992759e-13 1.64845967377239e-12 6.76523656736584e-16 1.69808335790368e-16 2.75834891920236e-16 1.29829346533508e-12 1.03518901844088e-12 7.09396205638657e-12 2.25641123819725e-15 3.65015246850014e-16 5.81095929484893e-16 1.58721741723057e-15 5.94203755931664e-16 2.00307593002402e-15 2.25572428594658e-16 3.7030988970241e-17 1.1097949940238e-16 1.41083832119259e-16 6.70689638109148e-17 1.15017278314827e-17
30 2.79248257236534e-15 6.52292812191815e-16 8.81995372569864e-16 9.42297931360611e-14 7.36408987757631e-14 5.21209851288963e-13 8.3763438685412e-16 2.26033501778146e-16 3.3695142532078e-16 2.9208620849773e-12 2.52178392628617e-12 1.60811723836099e-11 2.94158197824915e-15 6.01630453154717e-16 6.94338923936249e-16 1.57112569231918e-15 5.03668080989389e-16 9.0256592471669e-16 2.0603695093307e-16 3.25111103533935e-17 3.65035549603396e-17 1.30759600678074e-16 1.30759600678074e-16 1.72701359386136e-17
40 3.20058866075697e-15 5.50255642727444e-16 7.9641359843286e-16 1.2157000432328e-12 8.32590767901445e-13 4.16707243867138e-12 1.01623671452234e-15 2.53025112936903e-16 3.85987234606478e-16 2.14261775320556e-10 1.83429546292135e-10 7.18032588455561e-10 3.3242369772305e-15 5.78408147494918e-16 9.77625245517747e-16 2.26986123302152e-15 9.45843017956304e-16 4.46549178303777e-15 2.09715271008983e-16 3.10181728257631e-17 9.85321049239994e-17 1.4062466894973e-16 1.03617234795559e-16 2.48776079334211e-17
50 3.65715898317526e-15 7.22959779261714e-16 9.50283036025109e-16 8.46077069084084e-07 7.83083518542897e-07 3.25341084866367e-06 1.0380120737342e-15 1.98886910614253e-16 2.78856225032647e-16 0.00118903022291881 0.00116560583216147 0.0170960307988124 3.83890685176119e-15 6.51074472799162e-16 1.10678733627036e-15 1.35198489745688e-11 1.28262052425499e-11 7.14214826646912e-11 2.21579617298574e-16 4.01628628228867e-17 1.61569412609576e-16 1.49253224192171e-16 7.52383558838269e-17 1.62490526909808e-17
60 4.2868738569286e-15 7.14492234602367e-16 1.49493947067162e-15 1.44503580138217e-08 1.23661720991507e-08 9.46453773737887e-08 1.17289464899168e-15 1.53770852005521e-16 2.75382389887909e-16 0.000152882447295001 0.000148606169332453 0.00116508077917561 4.46994287186056e-15 7.11091866914776e-16 1.3659119800167e-15 4.7904473374e-11 4.51308226601874e-11 1.4060039038214e-10 2.11328470384131e-16 3.487348150958e-17 1.56392825153896e-16 1.501691623956e-16 2.13942577891253e-18 1.53331144875515e-17
70 4.46455024007037e-15 6.77959860985931e-16 1.33954227410243e-15 2.49697356258654e-06 2.17782129616356e-06 8.44710472016398e-06 1.23706119716286e-15 2.20320711166662e-16 3.3157625416628e-16 0.287425933273968 0.27792914327613 2.8510790356235 4.8438326969394e-15 6.10610823016026e-16 2.36684624404965e-15 1.48387754967037e-10 1.41732422662149e-10 7.51702269730956e-10 2.11730199817783e-16 2.54980018723153e-17 9.88228572686675e-17 1.51043651747448e-16 3.01391513076056e-18 1.44586251357034e-17
80 5.05347303237711e-15 9.46734338585675e-16 2.8139224741275e-15 6.0262017798276e-07 5.66779845710031e-07 2.89174860144544e-06 1.39874853390821e-15 2.00395623425503e-16 4.54654634147996e-16 1.33142254039301 1.32852115691068 13.466253269186 5.33286256261168e-15 6.59044075770034e-16 2.7620142367646e-15 8.55045446089673e-11 7.52717800413881e-11 2.28957043951002e-10 2.17038124825821e-16 3.18278709913143e-17 8.75837352103736e-17 1.50705403489218e-16 2.67566687253017e-18 1.47968733939338e-17
90 5.11348788110244e-15 6.45039283034965e-16 1.13223063771904e-15 5.72295801032791e-08 5.32732724875603e-08 4.82359949010705e-07 1.41347466352396e-15 2.24753070938683e-16 4.44591553266278e-16 1.03764591523365 1.03524190042704 14.4728494377986 5.62486652378079e-15 7.26431545432016e-16 1.67583584858067e-15 1.84848713397274e-10 1.71897710562414e-10 6.63716221549251e-10 2.12594466273161e-16 3.30441267762145e-17 6.0297445137256e-17 1.50755446222089e-16 2.72570960540108e-18 1.47468306610629e-17
100 5.65897479678896e-15 7.16874538714117e-16 1.01630213645654e-15 1.19388978994649e-08 9.44522810426281e-09 3.47195829914874e-08 1.45427482004544e-15 2.16334823644717e-16 4.69811091862749e-16 1.43039040112023 1.41677122987753 10.6452567258723 6.15208290998035e-15 7.7714290511958e-16 2.28666303359869e-15 1.7404054559094e-10 1.52009725935073e-10 5.14917873168362e-10 2.05716687271873e-16 2.82213015987576e-17 5.30813115575182e-17 1.54496012878545e-16 6.4662762618577e-18 1.10062640046063e-17
110 6.20316874243614e-15 8.93279400613733e-16 4.33492223889794e-15 7.47737927539457e-09 5.88536070963336e-09 2.16761517138525e-08 1.60439865139938e-15 2.59341262540007e-16 6.06423504812307e-16 20.7764922927634 20.7229980766409 392.38549154671 6.34672143053143e-15 8.10826773532114e-16 3.1593074232454e-15 2.01830066644706e-10 1.77487963704101e-10 4.28915318205158e-10 2.01456066479942e-16 1.81410691644156e-17 5.68700748772966e-17 1.52233512867537e-16 4.20377625084986e-18 1.32687640156142e-17
120 6.20186420411187e-15 7.11944214514215e-16 1.13743868479363e-15 1.58471963658606e-07 1.39952440841534e-07 6.569169697201e-07 1.72585307447339e-15 3.37507894214921e-16 6.06260310818524e-16 1747.64463057811 1742.0521835269 14679.9858633141 6.56078039185345e-15 5.52091083893222e-16 1.67270617529732e-15 2.30958596148502e-10 1.96992585912283e-10 1.43663472583907e-09 2.06489508337957e-16 3.34957827020514e-17 6.06788155095559e-17 1.50689894500393e-16 2.6601578837051e-18 1.48123823827589e-17
130 6.4302032153113e-15 9.89191915051025e-16 2.87176010924627e-15 8.71018735752694e-08 7.88636608953025e-08 5.39139118580413e-07 1.70107081218209e-15 2.80137386080935e-16 4.10659892629007e-16 5418.94381550228 5328.24656128989 56454.6247654583 6.98302191381409e-15 7.56831898687137e-16 1.28653367393015e-15 1.29527434999292e-10 1.10350402091937e-10 2.94748172386675e-10 2.11707668991166e-16 2.05933392212474e-17 5.9274737246952e-17 1.52068277200048e-16 4.0385405833607e-18 1.34339996831033e-17
140 6.86177026941433e-15 8.03229175576636e-16 1.381025787038e-15 1.6077051094618e-06 1.4993353291199e-06 1.02616033253299e-05 1.75516330745631e-15 2.21540025367035e-16 3.73201994437686e-16 6085.26742502714 5940.40760703036 71350.599154922 7.07397804871532e-15 8.0313547945264e-16 2.19032611810555e-15 2.9059295353493e-10 2.8168564583383e-10 2.52511335168282e-09 2.15740657625705e-16 2.12657343306379e-17 3.64714393248753e-17 1.53248227297748e-16 5.21849068106027e-18 1.22540495854037e-17
150 6.94467297116572e-15 8.36125684704772e-16 1.84444676782057e-15 9.96377847775582e-07 9.195453311224e-07 4.98184637130453e-06 3.12915352192736e-15 1.58045212504718e-15 3.06268667747608e-14 25906.3722106861 24781.6669512556 225205.388632357 7.31706707274124e-15 5.2564150657509e-16 1.03916467061734e-15 1.88893584294846e-10 1.67352872058628e-10 1.24555325153684e-09 2.13025312816926e-16 1.60371318161775e-17 2.07485304698848e-17 1.52408376494531e-16 4.37863987784322e-18 1.30939003886208e-17


==> rat_approx_chebfun.dat <==
N sqrtN max_chebfun
3.000000000000000e+00 1.732050807568877e+00 3.222472933914105e-01
6.000000000000000e+00 2.449489742783178e+00 1.529308174656407e-03
7.000000000000000e+00 2.645751311064591e+00 1.120238803953755e-03
8.000000000000000e+00 2.828427124746190e+00 2.557162471457427e-04
1.100000000000000e+01 3.316624790355400e+00 1.623775830326476e-05
1.200000000000000e+01 3.464101615137754e+00 1.023281841431439e-05
1.400000000000000e+01 3.741657386773941e+00 4.124458819459064e-06
1.500000000000000e+01 3.872983346207417e+00 1.637401447892640e-06
1.900000000000000e+01 4.358898943540674e+00 2.508330409907913e-07
2.000000000000000e+01 4.472135954999580e+00 1.069034295320598e-07
2.200000000000000e+01 4.690415759823430e+00 6.218857631520037e-08
2.400000000000000e+01 4.898979485566356e+00 2.266021759191151e-08
2.800000000000000e+01 5.291502622129181e+00 3.806459174939248e-09
3.000000000000000e+01 5.477225575051661e+00 1.730920723647198e-09
3.300000000000000e+01 5.744562646538029e+00 6.474684677293396e-10
3.500000000000000e+01 5.916079783099616e+00 2.253763079874838e-10
4.000000000000000e+01 6.324555320336759e+00 4.458976287161076e-11
4.200000000000000e+01 6.480740698407860e+00 1.587965139089142e-11
4.500000000000000e+01 6.708203932499369e+00 6.594215191252362e-12
4.800000000000000e+01 6.928203230275509e+00 2.344457961100943e-12
5.300000000000000e+01 7.280109889280518e+00 5.637772072208395e-13
5.600000000000000e+01 7.483314773547883e+00 3.776456013396660e-13
6.000000000000000e+01 7.745966692414834e+00 1.635751486679614e-13
6.300000000000000e+01 7.937253933193772e+00 1.138540439032725e-13
6.900000000000000e+01 8.306623862918075e+00 1.138540439032725e-13
7.200000000000000e+01 8.485281374238570e+00 1.138540439032725e-13
7.600000000000000e+01 8.717797887081348e+00 1.138540439032725e-13
8.000000000000000e+01 8.944271909999159e+00 1.138540439032725e-13


==> rat_approx_conv.dat <==
N1 N2 N sqrtN max_lightning max_aaa theory max_uniform theory_uniform
1.000000000000000e+00 2.000000000000000e+00 3.000000000000000e+00 1.732050807568877e+00 8.401336019361150e-02 3.222472937974148e-01 4.549609435855372e-01 2.832659990539443e-02 1.523211449736921e-02
2.000000000000000e+00 4.000000000000000e+00 6.000000000000000e+00 2.449489742783178e+00 6.249183986711793e-02 1.529308178429722e-03 1.877853331634246e-02 6.342929594900539e-03 4.432189190990550e-03
3.000000000000000e+00 4.000000000000000e+00 7.000000000000000e+00 2.645751311064591e+00 7.405733741356765e-03 1.120238803165899e-03 7.851834505226940e-03 4.178129542727794e-03 3.161928739586373e-03
4.000000000000000e+00 4.000000000000000e+00 8.000000000000000e+00 2.828427124746190e+00 2.242578636691997e-03 2.557162525645340e-04 3.487342356208997e-03 2.937446394692350e-03 2.309077429261923e-03
5.000000000000000e+00 6.000000000000000e+00 1.100000000000000e+01 3.316624790355400e+00 2.525692986458772e-03 1.623775058046004e-05 3.985727908284187e-04 1.113875828626599e-03 9.968011359164676e-04
6.000000000000000e+00 6.000000000000000e+00 1.200000000000000e+01 3.464101615137754e+00 3.092134704335191e-04 1.023281843401738e-05 2.069894601882424e-04 8.456693790989134e-04 7.733910402032177e-04
8.000000000000000e+00 6.000000000000000e+00 1.400000000000000e+01 3.741657386773941e+00 5.698624466478772e-05 4.124460306907023e-06 6.031133560092869e-05 4.981370624701192e-04 4.797133336978460e-04
9.000000000000000e+00 6.000000000000000e+00 1.500000000000000e+01 3.872983346207417e+00 2.644499141199593e-05 1.637401515670889e-06 3.365138480067121e-05 3.865688942007062e-04 3.826854400609629e-04
1.100000000000000e+01 8.000000000000000e+00 1.900000000000000e+01 4.358898943540674e+00 1.500936513998408e-05 2.508331159555057e-07 3.885252951701083e-06 1.566702824800888e-04 1.658507180177611e-04
1.200000000000000e+01 8.000000000000000e+00 2.000000000000000e+01 4.472135954999580e+00 4.312654819260686e-06 1.069034355184414e-07 2.349233971293829e-06 1.276714917583467e-04 1.364882830756612e-04
1.400000000000000e+01 8.000000000000000e+00 2.200000000000000e+01 4.690415759823430e+00 9.590309259928555e-07 6.218859732055215e-08 8.907403436578227e-07 8.561444193559004e-05 9.375079014993816e-05
1.600000000000000e+01 8.000000000000000e+00 2.400000000000000e+01 4.898979485566356e+00 3.827812022905164e-07 2.266024218550297e-08 3.526333135129838e-07 5.859224810655171e-05 6.548100341577822e-05
1.800000000000000e+01 1.000000000000000e+01 2.800000000000000e+01 5.291502622129181e+00 3.103471607479591e-07 3.806625278520863e-09 6.165130509747238e-08 2.887103658646232e-05 3.332597784740757e-05
2.000000000000000e+01 1.000000000000000e+01 3.000000000000000e+01 5.477225575051661e+00 3.606940196717262e-08 1.730922040844417e-09 2.701383278246102e-08 2.070532748834187e-05 2.420985527109139e-05
2.300000000000000e+01 1.000000000000000e+01 3.300000000000000e+01 5.744562646538029e+00 1.527779003307472e-08 6.474684122181884e-10 8.236716211275501e-09 1.284682749075697e-05 1.528309378898194e-05
2.500000000000000e+01 1.000000000000000e+01 3.500000000000000e+01 5.916079783099616e+00 7.397729651081875e-09 2.253715087465562e-10 3.844221788682592e-09 9.480002144187575e-06 1.137723091120381e-05
2.800000000000000e+01 1.200000000000000e+01 4.000000000000000e+01 6.324555320336759e+00 1.164016660837319e-09 4.458819728367369e-11 6.261046131196119e-10 4.617937779153682e-06 5.633559994902737e-06
3.000000000000000e+01 1.200000000000000e+01 4.200000000000000e+01 6.480740698407860e+00 4.542693998743630e-10 1.596424899623383e-11 3.128125468644243e-10 3.510856032330573e-06 4.305916825737225e-06
3.300000000000000e+01 1.200000000000000e+01 4.500000000000000e+01 6.708203932499369e+00 3.491610334194206e-10 6.559550645712786e-12 1.138647792598785e-10 2.356861729069991e-06 2.911269621789661e-06
3.600000000000000e+01 1.200000000000000e+01 4.800000000000000e+01 6.928203230275509e+00 1.182727249471327e-10 2.346359218030614e-12 4.284463662902000e-11 1.606636934302544e-06 1.993779003555383e-06
3.900000000000000e+01 1.400000000000000e+01 5.300000000000000e+01 7.280109889280518e+00 9.403576391530780e-12 6.227919696718909e-13 8.971926100186194e-12 8.713579513296236e-07 1.088171319899287e-06
4.200000000000000e+01 1.400000000000000e+01 5.600000000000000e+01 7.483314773547883e+00 1.312716602086539e-11 9.118165642276031e-13 3.637457201967848e-12 6.130259648582016e-07 7.670829417583365e-07
4.600000000000000e+01 1.400000000000000e+01 6.000000000000000e+01 7.745966692414834e+00 4.926170582564282e-12 1.237316722277097e-13 1.132415699002846e-12 3.893926492455248e-07 4.881604867821762e-07
4.900000000000000e+01 1.400000000000000e+01 6.300000000000000e+01 7.937253933193772e+00 1.704525409707003e-12 8.585446856173140e-14 4.840758446566063e-13 2.799515275180130e-07 3.512478904351224e-07
5.300000000000000e+01 1.600000000000000e+01 6.900000000000000e+01 8.306623862918075e+00 3.675948434533893e-13 4.769784567315583e-11 9.380088018794754e-14 1.483252912952550e-07 1.860302992702928e-07
5.600000000000000e+01 1.600000000000000e+01 7.200000000000000e+01 8.485281374238570e+00 3.016475957906550e-13 1.274499292349420e-10 4.241151183016084e-14 1.091729501819990e-07 1.367958678716246e-07
6.000000000000000e+01 1.600000000000000e+01 7.600000000000000e+01 8.717797887081348e+00 1.387778780781446e-13 4.702682687707238e-12 1.509519049870198e-14 7.329268420391201e-08 9.168820222335633e-08
6.400000000000000e+01 1.600000000000000e+01 8.000000000000000e+01 8.944271909999159e+00 1.212363542890671e-13 6.076489851846327e-12 5.518900251880975e-15 4.974395489916523e-08 6.209683805647272e-08

